Search for triboson $W^{\pm}W^{\pm}W^{\mp}$ production in $pp$ collisions at $\sqrt{s}=8$ TeV with the ATLAS detector

This paper reports a search for triboson $W^{\pm}W^{\pm}W^{\mp}$ production in two decay channels ($W^{\pm}W^{\pm}W^{\mp}\rightarrow \ell^{\pm}\nu\ell^{\pm}\nu\ell^{\mp}\nu$ and $W^{\pm}W^{\pm}W^{\mp}\rightarrow \ell^{\pm}\nu\ell^{\pm}\nu{}jj$ with $\ell=e, \mu$) in proton-proton collision data corresponding to an integrated luminosity of 20.3 fb$^{-1}$ at a centre-of-mass energy of 8 TeV with the ATLAS detector at the Large Hadron Collider. Events with exactly three charged leptons, or two leptons with the same electric charge in association with two jets, are selected. The total number of events observed in data is consistent with the Standard Model (SM) predictions. The observed 95 % confidence level upper limit on the SM $W^{\pm}W^{\pm}W^{\mp}$ production cross section is found to be 730 fb with an expected limit of 560 fb in the absence of SM $W^{\pm}W^{\pm}W^{\mp}$ production. Limits are also set on $WWWW$ anomalous quartic gauge couplings.

==> Metadata.txt <==
Title: Search for triboson $W^{\pm}W^{\pm}W^{\mp}$ production in $pp$ collisions at $\sqrt{s}=8$ TeV with the ATLAS detector
"Title:Search for triboson <i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup></i> production in <i>pp</i> collisions at <i>&radic;s</i>=8 TeV with the ATLAS detector"

Authors: ATLAS Collaboration

Abstract: This paper reports a search for triboson $W^{\pm}W^{\pm}W^{\mp}$ production in two decay channels ($W^{\pm}W^{\pm}W^{\mp}\rightarrow \ell^{\pm}\nu\ell^{\pm}\nu\ell^{\mp}\nu$ and $W^{\pm}W^{\pm}W^{\mp}\rightarrow \ell^{\pm}\nu\ell^{\pm}\nu{}jj$ with $\ell=e, \mu$) in proton-proton collision data corresponding to an integrated luminosity of 20.3 fb$^{-1}$ at a centre-of-mass energy of 8 TeV with the ATLAS detector at the Large Hadron Collider. Events with exactly three charged leptons, or two leptons with the same electric charge in association with two jets, are selected. 
The total number of events observed in data is consistent with the Standard Model (SM) predictions. 
The observed 95 % confidence level upper limit on the SM $W^{\pm}W^{\pm}W^{\mp}$ production cross section is found to be 
730 fb with an expected limit of 560 fb in the absence of SM $W^{\pm}W^{\pm}W^{\mp}$ production.
Limits are also set on $WWWW$ anomalous quartic gauge couplings.
"Abstract: This paper reports a search for triboson <i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup></i> production in two decay channels (<i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup>&rarr;&#8467<sup>&#177</sup>&nu;&#8467;<sup>&#177</sup>&nu;&#8467;<sup>&#8723</sup>&nu;</i> and <i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup>&rarr;&#8467<sup>&#177</sup>&nu;&#8467;<sup>&#177</sup>&nu;jj</i> with <i>&#8467=e,&mu;</i>) in proton-proton collision data corresponding to an integrated luminosity of 20.3 fb<sup>-1</sup> at a centre-of-mass energy of 8 TeV with the ATLAS detector at the Large Hadron Collider. Events with exactly three charged leptons, or two leptons with the same electric charge in association with two jets, are selected. 
The total number of events observed in data is consistent with the Standard Model (SM) predictions. 
The observed 95% confidence level upper limit on the SM <i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup></i> production cross section is found to be 
730 fb with an expected limit of 560 fb in the absence of SM <i>W<sup>&#177</sup>W<sup>&#177</sup>W<sup>&#8723</sup></i> production.
Limits are also set on <i>WWWW</i> anomalous quartic gauge couplings."

Comments: 39 pages in total, author list starting page 23, 5 figures, 7 tables, submitted to European Physics Journal C, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-07/

Report-no: CERN-EP-2016-172
